Training Dependency Parsers with Partial Annotation

Recently, these has been a surge on studying how to obtain partially annotated data for model supervision. However, there still lacks a systematic study on how to train statistical models with partial annotation (PA). Taking dependency parsing as our case study, this paper describes and compares two straightforward approaches for three mainstream dependency parsers. The first approach is previously proposed to directly train a log-linear graph-based parser (LLGPar) with PA based on a forest-based objective. This work for the first time proposes the second approach to directly training a linear graph-based parse (LGPar) and a linear transition-based parser (LTPar) with PA based on the idea of constrained decoding. We conduct extensive experiments on Penn Treebank under three different settings for simulating PA, i.e., random dependencies, most uncertain dependencies, and dependencies with divergent outputs from the three parsers. The results show that LLGPar is most effective in learning from PA and LTPar lags behind the graph-based counterparts by large margin. Moreover, LGPar and LTPar can achieve best performance by using LLGPar to complete PA into full annotation (FA).

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2016.tex in pdflatex
README.txt	This file
acl.bst		BibTeX `acl' style file
coling2016.dot	Microsoft Word template file for Coling 2016
coling2016.pdf	PDF file for Coling 2016
coling2016.sty	LaTeX style file for Coling 2016
coling2016.tex	LaTeX sample file for Coling 2016

